Type Ibn Supernovae Show Photometric Homogeneity and Spectral Diversity at Maximum Light

Type Ibn supernovae (SNe) are a small yet intriguing class of explosions whose spectra are characterized by low-velocity helium emission lines with little to no evidence for hydrogen. The prevailing theory has been that these are the core-collapse explosions of very massive stars embedded in helium-rich circumstellar material (CSM). We report optical observations of six new SNe Ibn: PTF11rfh, PTF12ldy, iPTF14aki, iPTF15ul, SN 2015G, and iPTF15akq. This brings the sample size of such objects in the literature to 22. We also report new data, including a near-infrared spectrum, on the Type Ibn SN 2015U. In order to characterize the class as a whole, we analyze the photometric and spectroscopic properties of the full Type Ibn sample. We find that, despite the expectation that CSM interaction would generate a heterogeneous set of light curves, as seen in SNe IIn, most Type Ibn light curves are quite similar in shape, declining at rates around 0.1 mag/day during the first month after maximum light, with a few significant exceptions. Early spectra of SNe Ibn come in at least two varieties, one that shows narrow P Cygni lines and another dominated by broader emission lines, both around maximum light, which may be an indication of differences in the state of the progenitor system at the time of explosion. Alternatively, the spectral diversity could arise from viewing-angle effects or merely from a lack of early spectroscopic coverage. Together, the relative light curve homogeneity and narrow spectral features suggest that the CSM consists of a spatially confined shell of helium surrounded by a less dense extended wind.

==> datafile2.txt <==
Title: Type Ibn Supernovae Show Photometric Homogeneity and Spectral 
       Diversity at Maximum Light
Authors: Hosseinzadeh G., Arcavi I., Valenti S., McCully C., Howell D.A.,
         Johansson J., Sollerman J., Pastorello A., Benetti S., Cao Y., 
         Cenko S.B., Clubb K.I., Corsi A., Duggan G., Elias-Rosa N., 
         Filippenko A.V., Fox O.D., Fremling C., Horesh A., Karamehmetoglu E., 
         Kasliwal M., Marion G.H., Ofek E., Sand D., Taddia F., Zheng W., 
         Fraser M., Gal-Yam A., Inserra C., Laher R., Masci F., 
         Rebbapragada U., Smartt S., Smith K.W., Sullivan M., Surace J., 
         Wozniak P.
Table: Optical and Ultraviolet Photometry
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label   Explanations
--------------------------------------------------------------------------------
   1-  9 A9     ---     SN      Supernova identifier
  11- 19 F9.3   d       MJD     Modified Julian Date
  21- 24 A4     ---     Filter  Filter used in the observation 
      26 A1     ---   l_mag     Limit flag on mag
  28- 32 F5.2   mag     mag     Observed magnitude in Filter 
  34- 37 F4.2   mag   e_mag     ? Uncertainty in mag 
  39- 43 A5     ---     Obs     Observation code (1)
--------------------------------------------------------------------------------
Note (1):
    P48 = The 48-inch (1.2m) Samuel Oschin Telescope at Palomar Observator;
    P60 = The 60-inch (1.5m) telescope at Palomar Observatory;
   KAIT = The 0.76m Katzman Automatic Imaging Telescope;
  Swift = The Ultra-Violet/Optical Telescope on the Swift satellite;
  LCOGT = The 1m and 2m telescopes of the Las Cumbres 
          Observatory Global Telescope Network 
    CSS = Catalina Sky Survey;
    NTT = New Technology Telescope;
    NOT = Nordic Optical Telescope.
--------------------------------------------------------------------------------
PTF11rfh  55889.128 R    > 22.32      P48   
PTF11rfh  55891.167 R    > 21.46      P48   
PTF11rfh  55892.140 R    > 21.58      P48   
PTF11rfh  55893.117 R    > 21.73      P48   
PTF11rfh  55894.168 R    > 20.07      P48   
PTF11rfh  55901.123 R    > 20.72      P48   
PTF11rfh  55902.109 R    > 20.73      P48   
PTF11rfh  55903.121 R      19.91 0.10 P48   
PTF11rfh  55906.204 r      18.70 0.04 P60   
PTF11rfh  55919.107 B      18.59 0.09 KAIT  
PTF11rfh  55919.112 V      18.13 0.08 KAIT  
PTF11rfh  55919.117 R      18.31 0.07 KAIT  
PTF11rfh  55919.122 I      17.70 0.07 KAIT  
PTF11rfh  55926.866 UVW1   19.12 0.15 Swift 
PTF11rfh  55926.868 U      18.67 0.16 Swift 
PTF11rfh  55926.869 B      19.22 0.17 Swift 
PTF11rfh  55926.871 UVW2   19.65 0.15 Swift 
PTF11rfh  55926.874 V    > 19.15      Swift 
PTF11rfh  55926.876 UVM2   19.46 0.12 Swift 
PTF11rfh  55928.122 i      20.43 0.18 P60   
PTF11rfh  55928.123 r      20.37 0.20 P60   
PTF11rfh  55928.127 g      19.52 0.07 P60   
PTF11rfh  55930.119 i      20.36 0.19 P60   
PTF11rfh  55930.120 r      20.20 0.14 P60   
PTF11rfh  55941.095 r    > 20.99      P60   
PTF11rfh  55941.098 g      20.60 0.22 P60   
PTF11rfh  55947.088 i    > 20.53      P60   
PTF11rfh  55947.091 r    > 20.87      P60   
PTF11rfh  55947.094 g      20.49 0.25 P60   
PTF12ldy  56233.140 R    > 21.80      P48   
PTF12ldy  56235.142 R    > 22.32      P48   
PTF12ldy  56237.116 R      21.27 0.16 P48   
PTF12ldy  56239.107 R      20.29 0.04 P48   
PTF12ldy  56243.230 R      19.45 0.02 P48   
PTF12ldy  56243.230 g      19.29 0.02 P48   
PTF12ldy  56246.151 R      19.68 0.04 P48   
PTF12ldy  56246.151 g      19.52 0.04 P48   
PTF12ldy  56251.170 R      20.13 0.04 P48   
PTF12ldy  56256.281 R      21.01 0.24 P48   
PTF12ldy  56258.215 R      21.18 0.13 P48   
PTF12ldy  56266.106 R      22.26 0.32 P48   
PTF12ldy  56271.186 R    > 21.89      P48   
iPTF14aki 56745.470 R    > 22.52      P48   
iPTF14aki 56752.448 R    > 21.30      P48   
iPTF14aki 56754.455 R    > 21.46      P48   
iPTF14aki 56755.459 R    > 22.52      P48   
iPTF14aki 56756.454 R    > 22.11      P48   
iPTF14aki 56757.439 R      19.87 0.07 P48   
iPTF14aki 56757.517 i      19.54 0.16 P60   
iPTF14aki 56757.519 r      19.41 0.13 P60   
iPTF14aki 56758.482 B      18.97 0.14 P60   
iPTF14aki 56758.484 z      19.19 0.21 P60   
iPTF14aki 56758.486 g      18.76 0.06 P60   
iPTF14aki 56759.418 R      18.93 0.04 P48   
iPTF14aki 56764.271 R      18.14 0.03 P48   
iPTF14aki 56766.053 B      18.22 0.04 LCOGT 
iPTF14aki 56766.058 V      18.05 0.04 LCOGT 
iPTF14aki 56766.062 g      18.10 0.02 LCOGT 
iPTF14aki 56766.067 r      18.10 0.04 LCOGT 
iPTF14aki 56766.070 i      18.18 0.06 LCOGT 
iPTF14aki 56766.266 R      18.19 0.03 P48   
iPTF14aki 56767.082 B      18.27 0.04 LCOGT 
iPTF14aki 56767.087 V      18.14 0.05 LCOGT 
iPTF14aki 56767.090 g      18.12 0.02 LCOGT 
iPTF14aki 56767.095 r      18.13 0.04 LCOGT 
iPTF14aki 56767.098 i      18.22 0.08 LCOGT 
iPTF14aki 56767.425 R      18.24 0.01 P48   
iPTF14aki 56767.475 B      18.30 0.02 LCOGT 
iPTF14aki 56767.480 V      18.18 0.02 LCOGT 
iPTF14aki 56767.484 g      18.13 0.01 LCOGT 
iPTF14aki 56767.489 r      18.19 0.02 LCOGT 
iPTF14aki 56767.492 i      18.29 0.03 LCOGT 
iPTF14aki 56768.202 B      18.29 0.03 LCOGT 
iPTF14aki 56768.207 V      18.25 0.03 LCOGT 
iPTF14aki 56768.210 g      18.17 0.01 LCOGT 
iPTF14aki 56768.215 r      18.23 0.02 LCOGT 
iPTF14aki 56768.219 i      18.33 0.04 LCOGT 
iPTF14aki 56768.383 R      18.32 0.01 P48   
iPTF14aki 56768.500 V      18.22 0.04 CSS   
iPTF14aki 56769.352 R      18.40 0.02 P48   
iPTF14aki 56769.395 B      18.48 0.04 LCOGT 
iPTF14aki 56769.400 V      18.37 0.04 LCOGT 
iPTF14aki 56769.404 g      18.28 0.02 LCOGT 
iPTF14aki 56769.409 r      18.36 0.03 LCOGT 
iPTF14aki 56769.412 i      18.38 0.04 LCOGT 
iPTF14aki 56770.243 B      18.48 0.03 LCOGT 
iPTF14aki 56770.248 V      18.44 0.05 LCOGT 
iPTF14aki 56770.252 g      18.36 0.02 LCOGT 
iPTF14aki 56770.257 r      18.49 0.04 LCOGT 
iPTF14aki 56770.260 i      18.43 0.07 LCOGT 
iPTF14aki 56770.683 B      18.64 0.05 LCOGT 
iPTF14aki 56770.688 V      18.48 0.02 LCOGT 
iPTF14aki 56770.692 g      18.39 0.01 LCOGT 
iPTF14aki 56770.696 r      18.51 0.03 LCOGT 
iPTF14aki 56770.700 i      18.53 0.05 LCOGT 
iPTF14aki 56771.251 R      18.55 0.02 P48   
iPTF14aki 56771.285 U      17.73 0.12 NTT   
iPTF14aki 56771.291 B      18.50 0.12 NTT   
iPTF14aki 56771.293 V      18.69 0.11 NTT   
iPTF14aki 56771.294 R      18.57 0.12 NTT   
iPTF14aki 56771.295 I      18.39 0.10 NTT   
iPTF14aki 56772.249 R      18.75 0.01 P48   
iPTF14aki 56772.489 UVW1   17.93 0.10 Swift 
iPTF14aki 56772.490 U      17.45 0.08 Swift 
iPTF14aki 56772.491 B      18.62 0.10 Swift 
iPTF14aki 56772.493 UVW2   18.12 0.08 Swift 
iPTF14aki 56772.496 V      18.84 0.23 Swift 
iPTF14aki 56772.499 UVM2   17.94 0.08 Swift 
iPTF14aki 56773.005 U      18.06 0.02 NOT   
iPTF14aki 56773.008 B      18.73 0.15 NOT   
iPTF14aki 56773.010 V      18.73 0.15 NOT   
iPTF14aki 56773.012 R      18.79 0.07 NOT   
iPTF14aki 56773.014 I      18.59 0.07 NOT   
iPTF14aki 56775.342 R      19.13 0.03 P48   
iPTF14aki 56776.290 U      18.02 0.11 NTT   
iPTF14aki 56776.296 R      19.24 0.05 P48   
iPTF14aki 56776.297 B      19.06 0.18 NTT   
iPTF14aki 56776.299 V      19.11 0.16 NTT   
iPTF14aki 56776.301 R      19.22 0.16 NTT   
iPTF14aki 56776.302 I      18.99 0.10 NTT   
iPTF14aki 56776.500 V      18.75 0.05 CSS   
iPTF14aki 56777.318 R      19.45 0.08 P48   
iPTF14aki 56778.237 U      18.41 0.05 NTT   
iPTF14aki 56778.244 B      19.15 0.18 NTT   
iPTF14aki 56778.246 V      19.34 0.16 NTT   
iPTF14aki 56778.248 R      19.47 0.09 NTT   
iPTF14aki 56778.249 I      19.13 0.09 NTT   
iPTF14aki 56778.334 R      19.51 0.05 P48   
iPTF14aki 56779.309 R      19.58 0.03 P48   
iPTF14aki 56780.379 R      19.73 0.03 P48   
iPTF14aki 56781.409 R      19.95 0.04 P48   
iPTF14aki 56782.133 U      18.81 0.03 NTT   
iPTF14aki 56782.138 B      19.60 0.12 NTT   
iPTF14aki 56782.139 V      19.74 0.11 NTT   
iPTF14aki 56782.140 R      19.93 0.06 NTT   
iPTF14aki 56782.142 I      19.76 0.08 NTT   
iPTF14aki 56782.422 R      20.06 0.06 P48   
iPTF14aki 56786.259 g      19.37 0.05 LCOGT 
iPTF14aki 56786.368 R      20.55 0.08 P48   
iPTF14aki 56787.361 R      20.77 0.09 P48   
iPTF14aki 56795.996 B      20.61 0.06 LCOGT 
iPTF14aki 56796.004 V      20.54 0.08 LCOGT 
iPTF14aki 56796.010 g      20.38 0.03 LCOGT 
iPTF14aki 56796.992 B      20.49 0.06 LCOGT 
iPTF14aki 56797.006 g      20.34 0.04 LCOGT 
iPTF14aki 56798.500 V      20.71 0.21 CSS   
iPTF14aki 56801.569 B      20.85 0.09 LCOGT 
iPTF14aki 56801.583 g      20.58 0.02 LCOGT 
iPTF14aki 56802.482 g      20.61 0.04 LCOGT 
iPTF14aki 56802.510 B      21.08 0.10 LCOGT 
iPTF14aki 56802.517 V      20.71 0.25 LCOGT 
iPTF14aki 56808.500 V    > 21.59      CSS   
iPTF14aki 56830.202 R    > 22.58      P48   
iPTF14aki 56833.500 V    > 21.84      CSS   
iPTF14aki 56839.500 V    > 21.64      CSS   
SN 2015U  57066.882 B      18.07 0.02 LCOGT 
SN 2015U  57066.886 V      17.09 0.02 LCOGT 
SN 2015U  57066.890 g      17.55 0.01 LCOGT 
SN 2015U  57066.895 r      16.75 0.01 LCOGT 
SN 2015U  57066.899 i      16.56 0.01 LCOGT 
SN 2015U  57069.442 g      17.11 0.02 LCOGT 
SN 2015U  57069.446 r      16.50 0.01 LCOGT 
SN 2015U  57070.805 B      17.71 0.02 LCOGT 
SN 2015U  57070.810 V      16.60 0.01 LCOGT 
SN 2015U  57070.814 g      17.11 0.01 LCOGT 
SN 2015U  57070.818 r      16.36 0.01 LCOGT 
SN 2015U  57070.821 i      16.13 0.01 LCOGT 
SN 2015U  57072.804 B      17.79 0.03 LCOGT 
SN 2015U  57072.808 V      16.67 0.02 LCOGT 
SN 2015U  57072.812 g      17.18 0.01 LCOGT 
SN 2015U  57072.817 r      16.39 0.01 LCOGT 
SN 2015U  57072.820 i      16.18 0.02 LCOGT 
SN 2015U  57074.450 B      17.94 0.01 LCOGT 
SN 2015U  57074.453 g      17.30 0.01 LCOGT 
SN 2015U  57074.455 V      16.76 0.01 LCOGT 
SN 2015U  57074.884 B      17.96 0.07 LCOGT 
SN 2015U  57074.897 r      16.48 0.03 LCOGT 
SN 2015U  57076.433 V      16.98 0.02 LCOGT 
SN 2015U  57076.437 g      17.57 0.01 LCOGT 
SN 2015U  57076.441 r      16.74 0.01 LCOGT 
SN 2015U  57076.445 i      16.43 0.01 LCOGT 
SN 2015U  57078.829 B      18.36 0.03 LCOGT 
SN 2015U  57078.834 V      17.37 0.02 LCOGT 
SN 2015U  57078.838 g      17.80 0.01 LCOGT 
SN 2015U  57078.843 r      16.92 0.01 LCOGT 
SN 2015U  57078.846 i      16.55 0.03 LCOGT 
SN 2015U  57080.466 B      18.55 0.11 LCOGT 
SN 2015U  57080.471 V      17.39 0.03 LCOGT 
SN 2015U  57080.480 r      17.03 0.02 LCOGT 
SN 2015U  57080.483 i      16.77 0.02 LCOGT 
SN 2015U  57083.092 V      17.75 0.02 LCOGT 
SN 2015U  57083.097 g      18.24 0.02 LCOGT 
SN 2015U  57083.104 B      19.13 0.04 LCOGT 
SN 2015U  57083.113 r      17.43 0.02 LCOGT 
SN 2015U  57083.428 B      19.13 0.07 LCOGT 
SN 2015U  57083.433 V      17.87 0.04 LCOGT 
SN 2015U  57083.437 g      18.37 0.04 LCOGT 
SN 2015U  57083.441 r      17.55 0.03 LCOGT 
SN 2015U  57085.097 B      19.56 0.04 LCOGT 
SN 2015U  57085.103 V      18.25 0.02 LCOGT 
SN 2015U  57085.106 g      18.67 0.02 LCOGT 
SN 2015U  57085.111 r      17.73 0.01 LCOGT 
SN 2015U  57085.118 i      17.38 0.01 LCOGT 
SN 2015U  57086.836 g      19.03 0.05 LCOGT 
SN 2015U  57086.841 r      18.05 0.02 LCOGT 
SN 2015U  57086.844 i      17.64 0.02 LCOGT 
SN 2015U  57088.756 V      18.75 0.05 LCOGT 
SN 2015U  57088.760 g      19.65 0.06 LCOGT 
SN 2015U  57088.765 r      18.65 0.05 LCOGT 
SN 2015U  57088.768 i      18.15 0.04 LCOGT 
SN 2015U  57090.407 V      19.24 0.09 LCOGT 
SN 2015U  57090.415 r      19.24 0.06 LCOGT 
SN 2015U  57090.419 i      18.75 0.06 LCOGT 
iPTF15ul  57089.382 g    > 21.47      P48   
iPTF15ul  57090.383 g      21.11 0.19 P48   
iPTF15ul  57091.385 g      18.75 0.03 P48   
iPTF15ul  57091.539 R      19.04 0.08 P48   
iPTF15ul  57091.599 UVW1   17.38 0.11 Swift 
iPTF15ul  57091.600 U      17.00 0.09 Swift 
iPTF15ul  57091.602 UVW2   17.93 0.17 Swift 
iPTF15ul  57091.606 UVM2   17.48 0.08 Swift 
iPTF15ul  57092.139 UVM2   16.76 0.09 Swift 
iPTF15ul  57092.142 UVW1   16.82 0.09 Swift 
iPTF15ul  57092.144 U      16.75 0.08 Swift 
iPTF15ul  57092.147 UVW2   17.11 0.09 Swift 
iPTF15ul  57092.440 B      17.95 0.02 LCOGT 
iPTF15ul  57092.447 V      18.08 0.02 LCOGT 
iPTF15ul  57092.453 g      18.29 0.02 LCOGT 
iPTF15ul  57092.460 r      18.57 0.02 LCOGT 
iPTF15ul  57092.465 i      18.74 0.02 LCOGT 
iPTF15ul  57092.607 UVM2   16.70 0.08 Swift 
iPTF15ul  57092.610 UVW1   16.85 0.09 Swift 
iPTF15ul  57092.612 U      16.59 0.07 Swift 
iPTF15ul  57092.615 UVW2   17.05 0.09 Swift 
iPTF15ul  57093.357 R      18.10 0.04 P48   
iPTF15ul  57093.410 g      17.83 0.01 P48   
iPTF15ul  57093.581 UVM2   16.59 0.05 Swift 
iPTF15ul  57093.583 UVW1   16.52 0.06 Swift 
iPTF15ul  57093.585 U      16.51 0.05 Swift 
iPTF15ul  57093.587 UVW2   16.89 0.06 Swift 
iPTF15ul  57094.171 R      18.12 0.03 P48   
iPTF15ul  57094.405 g      17.84 0.01 P48   
iPTF15ul  57095.385 g      17.93 0.01 P48   
iPTF15ul  57095.477 B      17.51 0.04 LCOGT 
iPTF15ul  57095.484 V      17.89 0.03 LCOGT 
iPTF15ul  57095.495 r      18.14 0.05 LCOGT 
iPTF15ul  57095.500 i      18.26 0.10 LCOGT 
iPTF15ul  57096.382 g      18.07 0.01 P48   
iPTF15ul  57097.258 B      18.13 0.02 LCOGT 
iPTF15ul  57097.261 V      18.14 0.02 LCOGT 
iPTF15ul  57097.271 g      18.59 0.02 LCOGT 
iPTF15ul  57097.278 r      18.66 0.02 LCOGT 
iPTF15ul  57097.283 i      18.78 0.02 LCOGT 
iPTF15ul  57097.376 g      18.25 0.02 P48   
iPTF15ul  57098.376 g      18.43 0.02 P48   
iPTF15ul  57100.231 B      18.69 0.02 LCOGT 
iPTF15ul  57100.238 V      18.78 0.03 LCOGT 
iPTF15ul  57100.244 g      19.25 0.02 LCOGT 
iPTF15ul  57100.251 r      19.33 0.02 LCOGT 
iPTF15ul  57100.256 i      19.36 0.03 LCOGT 
iPTF15ul  57102.347 g      19.28 0.03 P48   
iPTF15ul  57103.321 B      19.29 0.04 LCOGT 
iPTF15ul  57103.327 V      19.04 0.04 LCOGT 
iPTF15ul  57103.333 g      19.72 0.02 LCOGT 
iPTF15ul  57103.340 r      20.07 0.05 LCOGT 
iPTF15ul  57103.345 i      19.74 0.04 LCOGT 
iPTF15ul  57103.350 g      19.47 0.05 P48   
iPTF15ul  57104.277 B      19.56 0.06 LCOGT 
iPTF15ul  57104.283 V      19.24 0.04 LCOGT 
iPTF15ul  57104.288 g      20.29 0.03 LCOGT 
iPTF15ul  57104.295 r      20.49 0.05 LCOGT 
iPTF15ul  57104.300 i      19.89 0.05 LCOGT 
iPTF15ul  57104.363 g      19.55 0.05 P48   
iPTF15ul  57105.257 V      19.55 0.07 LCOGT 
iPTF15ul  57105.263 g      20.45 0.04 LCOGT 
iPTF15ul  57105.270 r      20.76 0.09 LCOGT 
iPTF15ul  57105.275 i      20.35 0.08 LCOGT 
iPTF15ul  57107.342 g      20.26 0.10 P48   
iPTF15ul  57108.269 g      20.38 0.10 P48   
iPTF15ul  57109.234 g      20.43 0.08 P48   
iPTF15ul  57110.236 g    > 18.69      P48   
iPTF15ul  57111.285 g      21.20 0.20 P48   
iPTF15ul  57112.250 g      20.73 0.16 P48   
iPTF15ul  57113.236 g      21.25 0.33 P48   
iPTF15ul  57114.229 g    > 20.95      P48   
SN 2015G  57109.443 B      17.21 0.01 LCOGT 
SN 2015G  57109.447 V      16.54 0.01 LCOGT 
SN 2015G  57109.451 g      16.76 0.01 LCOGT 
SN 2015G  57109.456 r      15.51 0.01 LCOGT 
SN 2015G  57109.459 i      15.65 0.01 LCOGT 
SN 2015G  57115.426 B      18.39 0.06 LCOGT 
SN 2015G  57115.431 V      17.27 0.03 LCOGT 
SN 2015G  57115.435 g      17.63 0.03 LCOGT 
SN 2015G  57115.440 r      16.14 0.02 LCOGT 
SN 2015G  57115.443 i      16.12 0.02 LCOGT 
SN 2015G  57116.868 UVW1 > 19.57      Swift 
SN 2015G  57116.869 U    > 18.54      Swift 
SN 2015G  57119.115 UVW1 > 20.00      Swift 
SN 2015G  57119.118 U    > 19.45      Swift 
SN 2015G  57119.119 B      19.15 0.20 Swift 
SN 2015G  57119.123 UVW2 > 20.92      Swift 
SN 2015G  57119.127 V      17.66 0.14 Swift 
SN 2015G  57119.131 UVM2 > 20.59      Swift 
SN 2015G  57119.418 B      19.32 0.11 LCOGT 
SN 2015G  57119.422 V      17.82 0.03 LCOGT 
SN 2015G  57119.426 g      18.36 0.04 LCOGT 
SN 2015G  57119.431 r      16.47 0.02 LCOGT 
SN 2015G  57119.434 i      16.49 0.03 LCOGT 
SN 2015G  57122.412 UVW1 > 20.27      Swift 
SN 2015G  57122.413 U    > 19.70      Swift 
SN 2015G  57122.414 B      19.24 0.19 Swift 
SN 2015G  57122.417 UVW2 > 20.83      Swift 
SN 2015G  57122.419 V      18.61 0.26 Swift 
SN 2015G  57122.421 UVM2 > 20.53      Swift 
SN 2015G  57125.078 UVW1 > 20.33      Swift 
SN 2015G  57125.079 U    > 19.81      Swift 
SN 2015G  57125.079 B      19.82 0.28 Swift 
SN 2015G  57125.081 UVW2 > 21.09      Swift 
SN 2015G  57125.083 V      18.37 0.19 Swift 
SN 2015G  57125.084 UVM2 > 20.56      Swift 
SN 2015G  57128.536 UVW1   19.94 0.31 Swift 
SN 2015G  57128.537 U    > 19.85      Swift 
SN 2015G  57128.538 B      19.81 0.28 Swift 
SN 2015G  57128.540 UVW2 > 20.97      Swift 
SN 2015G  57128.541 V      18.71 0.26 Swift 
SN 2015G  57128.543 UVM2   20.49 0.36 Swift 
SN 2015G  57129.724 UVW1 > 21.24      Swift 
SN 2015G  57129.725 U    > 20.53      Swift 
SN 2015G  57129.726 B      20.08 0.20 Swift 
SN 2015G  57129.729 UVW2 > 21.62      Swift 
SN 2015G  57129.732 V      18.45 0.13 Swift 
SN 2015G  57129.737 UVM2 > 21.68      Swift 
SN 2015G  57130.443 B      20.56 0.13 LCOGT 
SN 2015G  57130.452 V      18.81 0.02 LCOGT 
SN 2015G  57130.458 g      19.39 0.03 LCOGT 
SN 2015G  57130.465 r      17.36 0.02 LCOGT 
SN 2015G  57130.470 i      17.35 0.03 LCOGT 
SN 2015G  57131.593 UVW1 > 20.28      Swift 
SN 2015G  57131.594 U    > 19.71      Swift 
SN 2015G  57131.595 B      19.96 0.34 Swift 
SN 2015G  57131.597 UVW2 > 20.88      Swift 
SN 2015G  57131.599 V      18.90 0.32 Swift 
SN 2015G  57131.600 UVM2 > 20.48      Swift 
SN 2015G  57134.313 UVW1 > 20.57      Swift 
SN 2015G  57134.315 U    > 20.18      Swift 
SN 2015G  57134.316 B      19.92 0.24 Swift 
SN 2015G  57134.318 UVW2 > 21.13      Swift 
SN 2015G  57134.321 V      18.86 0.24 Swift 
SN 2015G  57134.323 UVM2   20.43 0.36 Swift 
SN 2015G  57134.385 V      18.88 0.04 LCOGT 
SN 2015G  57134.391 g      19.46 0.04 LCOGT 
SN 2015G  57134.398 r      17.53 0.03 LCOGT 
SN 2015G  57134.403 i      17.41 0.03 LCOGT 
SN 2015G  57138.376 V      19.21 0.05 LCOGT 
SN 2015G  57138.381 g      19.83 0.05 LCOGT 
SN 2015G  57138.388 r      17.86 0.02 LCOGT 
SN 2015G  57138.393 i      17.72 0.04 LCOGT 
SN 2015G  57142.376 V      19.09 0.06 LCOGT 
SN 2015G  57142.389 r      17.76 0.04 LCOGT 
SN 2015G  57142.394 i      17.75 0.04 LCOGT 
SN 2015G  57147.446 g      19.86 0.15 LCOGT 
SN 2015G  57147.453 r      18.03 0.08 LCOGT 
SN 2015G  57147.458 i      17.94 0.07 LCOGT 
SN 2015G  57151.391 r      18.26 0.08 LCOGT 
SN 2015G  57151.396 i      18.13 0.07 LCOGT 
SN 2015G  57156.332 V      19.35 0.06 LCOGT 
SN 2015G  57156.348 g      19.99 0.05 LCOGT 
SN 2015G  57156.362 r      18.30 0.03 LCOGT 
SN 2015G  57156.373 i      18.19 0.03 LCOGT 
SN 2015G  57160.321 V      19.41 0.04 LCOGT 
SN 2015G  57160.425 g      19.93 0.03 LCOGT 
SN 2015G  57160.438 r      18.27 0.02 LCOGT 
SN 2015G  57160.449 i      18.15 0.02 LCOGT 
SN 2015G  57166.386 V      19.48 0.05 LCOGT 
SN 2015G  57166.421 g      19.82 0.04 LCOGT 
SN 2015G  57166.434 r      18.36 0.04 LCOGT 
SN 2015G  57166.445 i      18.15 0.04 LCOGT 
SN 2015G  57170.420 V      19.79 0.10 LCOGT 
SN 2015G  57170.428 g      20.21 0.09 LCOGT 
SN 2015G  57170.437 r      18.46 0.06 LCOGT 
SN 2015G  57170.444 i      18.37 0.06 LCOGT 
iPTF15akq 57125.264 R    > 22.65      P48   
iPTF15akq 57126.501 R      21.56 0.24 P48   
iPTF15akq 57127.443 R      20.83 0.11 P48   
iPTF15akq 57128.458 R      20.76 0.16 P48   
iPTF15akq 57129.465 R      20.54 0.08 P48   
iPTF15akq 57130.462 R      20.38 0.06 P48   
iPTF15akq 57131.440 R      20.09 0.07 P48   
iPTF15akq 57136.585 B      20.64 0.23 LCOGT 
iPTF15akq 57136.594 V      20.27 0.29 LCOGT 
iPTF15akq 57136.612 r      20.29 0.03 LCOGT 
iPTF15akq 57136.619 i      20.41 0.07 LCOGT 
iPTF15akq 57139.254 g      20.54 0.12 P60   
iPTF15akq 57139.255 r      20.41 0.11 P60   
iPTF15akq 57139.257 i      20.63 0.15 P60   
iPTF15akq 57141.384 g      20.91 0.11 P60   
iPTF15akq 57141.386 r      20.88 0.09 P60   
iPTF15akq 57141.387 i      20.83 0.13 P60   
iPTF15akq 57145.167 r    > 20.00      P60   
iPTF15akq 57145.168 i    > 19.70      P60   
iPTF15akq 57147.474 g    > 20.20      P60   
iPTF15akq 57147.475 r    > 20.50      P60   
iPTF15akq 57147.477 i    > 20.10      P60   
iPTF15akq 57148.239 R    > 19.83      P48   
iPTF15akq 57152.279 z    > 19.70      P60   
iPTF15akq 57152.292 g    > 22.84      P60   
iPTF15akq 57152.293 r      22.16 0.21 P60   
iPTF15akq 57152.295 B    > 21.73      P60   
iPTF15akq 57152.295 i      21.67 0.22 P60   
iPTF15akq 57152.479 R    > 21.70      P48   
iPTF15akq 57153.284 B    > 22.00      P60   
iPTF15akq 57153.286 g    > 22.30      P60   
iPTF15akq 57153.287 r    > 22.10      P60   
iPTF15akq 57153.289 i    > 21.60      P60   
iPTF15akq 57153.290 z    > 20.30      P60   
iPTF15akq 57153.472 R    > 19.86      P48   
iPTF15akq 57154.267 B    > 22.33      P60   
iPTF15akq 57154.268 g    > 22.84      P60   
iPTF15akq 57154.270 r    > 22.33      P60   
iPTF15akq 57154.272 i    > 22.02      P60   
iPTF15akq 57154.272 z    > 20.29      P60   
iPTF15akq 57154.399 R      22.19 0.29 P48   
iPTF15akq 57155.304 R      22.34 0.33 P48   
iPTF15akq 57155.305 B    > 21.60      P60   
iPTF15akq 57155.307 g    > 22.30      P60   
iPTF15akq 57155.308 r    > 21.80      P60   
iPTF15akq 57155.310 i    > 21.40      P60   
iPTF15akq 57155.311 z    > 20.10      P60   
iPTF15akq 57156.180 R    > 22.10      P48   
iPTF15akq 57156.316 B    > 21.30      P60   
iPTF15akq 57156.318 g    > 21.50      P60   
iPTF15akq 57156.319 r    > 21.00      P60   
iPTF15akq 57156.321 i    > 20.50      P60   
iPTF15akq 57156.322 z    > 18.70      P60   
iPTF15akq 57160.283 B    > 21.40      P60   
iPTF15akq 57160.284 g    > 22.20      P60   
iPTF15akq 57160.286 r    > 21.80      P60   
iPTF15akq 57160.287 i    > 21.40      P60   
iPTF15akq 57160.289 z    > 20.10      P60   
iPTF15akq 57163.216 B    > 21.80      P60   
iPTF15akq 57163.218 g    > 22.20      P60   
iPTF15akq 57163.220 r    > 21.70      P60   
iPTF15akq 57163.221 i    > 21.30      P60   
iPTF15akq 57163.223 z    > 19.80      P60   


==> datafile6.txt <==
Title: Type Ibn Supernovae Show Photometric Homogeneity and Spectral 
       Diversity at Maximum Light
Authors: Hosseinzadeh G., Arcavi I., Valenti S., McCully C., Howell D.A.,
         Johansson J., Sollerman J., Pastorello A., Benetti S., Cao Y., 
         Cenko S.B., Clubb K.I., Corsi A., Duggan G., Elias-Rosa N., 
         Filippenko A.V., Fox O.D., Fremling C., Horesh A., Karamehmetoglu E., 
         Kasliwal M., Marion G.H., Ofek E., Sand D., Taddia F., Zheng W., 
         Fraser M., Gal-Yam A., Inserra C., Laher R., Masci F., 
         Rebbapragada U., Smartt S., Smith K.W., Sullivan M., Surace J., 
         Wozniak P.
Table: Light Curve Templates
================================================================================
Byte-by-byte Description of file: datafile6.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label  Explanations
--------------------------------------------------------------------------------
   1-  4 F4.1   ---     Phase  Days after maximum 
   6- 11 F6.2   mag     AMag   Absolute magnitude (1)
  13- 16 F4.2   mag   e_AMag   Lower uncertainty in AMag
  18- 21 F4.2   mag   E_AMag   Upper uncertainty in AMag
  23- 26 F4.2   mag     Nmag   Normalized magnitude (1)
  28- 31 F4.2   mag   e_Nmag   Lower uncertainty in Nmag
  33- 36 F4.2   mag   E_Nmag   Upper uncertainty in Nmag
  38- 39 I2     ---     Num    Number of SN used in template (2)
--------------------------------------------------------------------------------
Note (1): The template light curves are meant to be compared 
          to R or r magnitudes.
Note (2): Results are not reported for phases where only a single supernova 
          has been observed.
--------------------------------------------------------------------------------
-8.0 -18.24 0.42 0.74 1.50 0.46 0.68  3 
-7.5 -18.39 0.42 0.71 1.36 0.44 0.66  3 
-7.0 -18.53 0.41 0.69 1.22 0.42 0.63  4 
-6.5 -18.67 0.40 0.67 1.09 0.40 0.61  6 
-6.0 -18.79 0.40 0.65 0.97 0.38 0.59  7 
-5.5 -18.91 0.39 0.63 0.85 0.36 0.57  7 
-5.0 -19.02 0.38 0.62 0.75 0.34 0.55  8 
-4.5 -19.11 0.38 0.61 0.66 0.32 0.53  8 
-4.0 -19.19 0.37 0.59 0.58 0.31 0.52  8 
-3.5 -19.26 0.37 0.58 0.51 0.29 0.50  9 
-3.0 -19.32 0.36 0.57 0.45 0.28 0.49  9 
-2.5 -19.37 0.35 0.57 0.40 0.27 0.47  9 
-2.0 -19.41 0.35 0.56 0.36 0.26 0.46 11 
-1.5 -19.44 0.34 0.55 0.33 0.25 0.45 11 
-1.0 -19.46 0.34 0.55 0.31 0.24 0.44 11 
-0.5 -19.47 0.33 0.54 0.29 0.23 0.43 11 
 0.0 -19.47 0.32 0.54 0.28 0.22 0.42 11 
 0.5 -19.46 0.32 0.54 0.28 0.21 0.41 13 
 1.0 -19.45 0.31 0.54 0.29 0.21 0.40 13 
 1.5 -19.43 0.31 0.53 0.30 0.20 0.39 13 
 2.0 -19.40 0.30 0.53 0.32 0.19 0.38 13 
 2.5 -19.37 0.30 0.53 0.35 0.19 0.38 13 
 3.0 -19.33 0.29 0.53 0.37 0.18 0.37 13 
 3.5 -19.29 0.29 0.53 0.41 0.18 0.36 13 
 4.0 -19.24 0.28 0.53 0.44 0.18 0.36 13 
 4.5 -19.19 0.28 0.53 0.48 0.17 0.35 14 
 5.0 -19.14 0.27 0.53 0.53 0.17 0.35 14 
 5.5 -19.08 0.27 0.53 0.57 0.17 0.34 14 
 6.0 -19.02 0.27 0.54 0.62 0.17 0.34 14 
 6.5 -18.96 0.26 0.54 0.67 0.17 0.34 14 
 7.0 -18.89 0.26 0.54 0.73 0.17 0.33 14 
 7.5 -18.82 0.25 0.54 0.78 0.16 0.33 14 
 8.0 -18.75 0.25 0.54 0.84 0.16 0.33 14 
 8.5 -18.68 0.25 0.55 0.90 0.16 0.33 14 
 9.0 -18.61 0.24 0.55 0.96 0.16 0.32 14 
 9.5 -18.54 0.24 0.55 1.02 0.17 0.32 15 
10.0 -18.47 0.24 0.55 1.08 0.17 0.32 16 
10.5 -18.39 0.24 0.55 1.14 0.17 0.32 16 
11.0 -18.32 0.23 0.56 1.20 0.17 0.32 16 
11.5 -18.25 0.23 0.56 1.26 0.17 0.32 16 
12.0 -18.17 0.23 0.56 1.32 0.17 0.32 16 
12.5 -18.10 0.23 0.57 1.39 0.17 0.31 16 
13.0 -18.03 0.23 0.57 1.45 0.17 0.31 16 
13.5 -17.95 0.23 0.57 1.51 0.18 0.31 16 
14.0 -17.88 0.22 0.57 1.57 0.18 0.31 16 
14.5 -17.81 0.22 0.58 1.63 0.18 0.31 16 
15.0 -17.74 0.22 0.58 1.69 0.18 0.31 16 
15.5 -17.67 0.22 0.58 1.75 0.19 0.31 16 
16.0 -17.60 0.22 0.59 1.81 0.19 0.31 17 
16.5 -17.53 0.22 0.59 1.87 0.19 0.32 17 
17.0 -17.46 0.22 0.59 1.93 0.20 0.32 17 
17.5 -17.39 0.22 0.59 1.99 0.20 0.32 17 
18.0 -17.33 0.22 0.60 2.04 0.20 0.32 17 
18.5 -17.26 0.22 0.60 2.10 0.21 0.32 16 
19.0 -17.20 0.22 0.60 2.15 0.21 0.32 16 
19.5 -17.13 0.22 0.60 2.21 0.21 0.32 14 
20.0 -17.07 0.23 0.61 2.26 0.22 0.32 14 
20.5 -17.01 0.23 0.61 2.31 0.22 0.32 14 
21.0 -16.95 0.23 0.61 2.37 0.22 0.32 13 
21.5 -16.89 0.23 0.61 2.42 0.23 0.32 13 
22.0 -16.83 0.23 0.62 2.47 0.23 0.33 12 
22.5 -16.78 0.23 0.62 2.52 0.24 0.33 11 
23.0 -16.72 0.23 0.62 2.56 0.24 0.33 11 
23.5 -16.67 0.24 0.62 2.61 0.24 0.33 11 
24.0 -16.61 0.24 0.63 2.66 0.25 0.33 11 
24.5 -16.56 0.24 0.63 2.70 0.25 0.33 11 
25.0 -16.51 0.24 0.63 2.75 0.26 0.34 11 
25.5 -16.46 0.25 0.63 2.79 0.26 0.34 11 
26.0 -16.41 0.25 0.63 2.84 0.26 0.34 11 
26.5 -16.36 0.25 0.64 2.88 0.27 0.34 11 
27.0 -16.32 0.26 0.64 2.92 0.27 0.34 11 
27.5 -16.27 0.26 0.64 2.96 0.28 0.34 11 
28.0 -16.23 0.26 0.64 3.00 0.28 0.35 11 
28.5 -16.18 0.27 0.64 3.04 0.29 0.35 11 
29.0 -16.14 0.27 0.65 3.08 0.29 0.35 11 
29.5 -16.10 0.27 0.65 3.12 0.30 0.35 10 
30.0 -16.06 0.28 0.65 3.16 0.30 0.35  9 
30.5 -16.02 0.28 0.65 3.20 0.30 0.35  9 
31.0 -15.98 0.28 0.65 3.23 0.31 0.36  9 
31.5 -15.94 0.29 0.65 3.27 0.31 0.36  9 
32.0 -15.90 0.29 0.66 3.31 0.32 0.36  9 
32.5 -15.86 0.30 0.66 3.34 0.32 0.36  9 
33.0 -15.83 0.30 0.66 3.38 0.33 0.36  9 
33.5 -15.79 0.31 0.66 3.41 0.33 0.37  9 
34.0 -15.76 0.31 0.66 3.44 0.34 0.37  9 
34.5 -15.72 0.32 0.66 3.48 0.34 0.37  9 
35.0 -15.69 0.32 0.66 3.51 0.34 0.37  9 
35.5 -15.66 0.33 0.66 3.54 0.35 0.37  9 
36.0 -15.63 0.33 0.67 3.57 0.35 0.38  9 
36.5 -15.59 0.34 0.67 3.61 0.36 0.38  9 
37.0 -15.56 0.34 0.67 3.64 0.36 0.38  9 
37.5 -15.53 0.35 0.67 3.67 0.37 0.38  9 
38.0 -15.50 0.35 0.67 3.70 0.37 0.38  9 
38.5 -15.47 0.36 0.67 3.73 0.38 0.39  9 
39.0 -15.44 0.36 0.67 3.76 0.38 0.39  9 
39.5 -15.42 0.37 0.67 3.79 0.38 0.39  9 
40.0 -15.39 0.37 0.67 3.82 0.39 0.39  9 
40.5 -15.36 0.38 0.67 3.85 0.39 0.39  9 
41.0 -15.33 0.39 0.67 3.87 0.40 0.40  9 
41.5 -15.31 0.39 0.68 3.90 0.40 0.40  9 
42.0 -15.28 0.40 0.68 3.93 0.41 0.40  9 
42.5 -15.25 0.40 0.68 3.96 0.41 0.40  9 
43.0 -15.23 0.41 0.68 3.99 0.41 0.40  9 
43.5 -15.20 0.42 0.68 4.02 0.42 0.40  8 
44.0 -15.18 0.42 0.68 4.04 0.42 0.41  8 
44.5 -15.15 0.43 0.68 4.07 0.43 0.41  8 
45.0 -15.13 0.43 0.68 4.10 0.43 0.41  8 
45.5 -15.10 0.44 0.68 4.13 0.44 0.41  8 
46.0 -15.08 0.45 0.68 4.15 0.44 0.41  8 
46.5 -15.05 0.45 0.68 4.18 0.44 0.42  8 
47.0 -15.03 0.46 0.68 4.21 0.45 0.42  8 
47.5 -15.00 0.47 0.68 4.24 0.45 0.42  8 
48.0 -14.98 0.47 0.68 4.26 0.46 0.42  7 
48.5 -14.95 0.48 0.68 4.29 0.46 0.42  7 
49.0 -14.93 0.49 0.68 4.32 0.46 0.42  7 
49.5 -14.91 0.49 0.68 4.35 0.47 0.43  7 
50.0 -14.88 0.50 0.68 4.37 0.47 0.43  7 
50.5 -14.86 0.51 0.68 4.40 0.48 0.43  7 
51.0 -14.83 0.51 0.68 4.43 0.48 0.43  7 
51.5 -14.81 0.52 0.68 4.45 0.48 0.43  7 
52.0 -14.79 0.53 0.68 4.48 0.49 0.44  7 
52.5 -14.76 0.54 0.68 4.51 0.49 0.44  7 
53.0 -14.74 0.54 0.68 4.54 0.50 0.44  6 
53.5 -14.71 0.55 0.68 4.56 0.50 0.44  6 
54.0 -14.69 0.56 0.68 4.59 0.50 0.44  6 
54.5 -14.66 0.56 0.68 4.62 0.51 0.44  6 
55.0 -14.64 0.57 0.68 4.65 0.51 0.45  5 
55.5 -14.61 0.58 0.68 4.67 0.52 0.45  5 
56.0 -14.59 0.58 0.68 4.70 0.52 0.45  5 
56.5 -14.56 0.59 0.68 4.73 0.52 0.45  5 
57.0 -14.54 0.60 0.68 4.76 0.53 0.45  4 
57.5 -14.51 0.61 0.68 4.79 0.53 0.45  4 
58.0 -14.49 0.61 0.68 4.82 0.53 0.45  4 
58.5 -14.46 0.62 0.68 4.84 0.54 0.46  4 
59.0 -14.43 0.63 0.68 4.87 0.54 0.46  4 
59.5 -14.41 0.64 0.68 4.90 0.55 0.46  4 
60.0 -14.38 0.64 0.68 4.93 0.55 0.46  4 
60.5 -14.35 0.65 0.68 4.96 0.55 0.46  4 
61.0 -14.33 0.66 0.68 4.99 0.56 0.46  4 
61.5 -14.30 0.67 0.68 5.02 0.56 0.47  4 
62.0 -14.27 0.67 0.68 5.05 0.56 0.47  4 
62.5 -14.24 0.68 0.68 5.08 0.57 0.47  4 
63.0 -14.21 0.69 0.68 5.11 0.57 0.47  4 
63.5 -14.19 0.70 0.68 5.14 0.57 0.47  4 
64.0 -14.16 0.70 0.68 5.17 0.58 0.47  4 
64.5 -14.13 0.71 0.68 5.20 0.58 0.47  3 
65.0 -14.10 0.72 0.68 5.23 0.59 0.48  3 
65.5 -14.07 0.73 0.68 5.26 0.59 0.48  3 
66.0 -14.04 0.73 0.67 5.29 0.59 0.48  3 
66.5 -14.01 0.74 0.67 5.32 0.60 0.48  3 
67.0 -13.98 0.75 0.67 5.35 0.60 0.48  3 
67.5 -13.94 0.76 0.67 5.38 0.60 0.48  3 
68.0 -13.91 0.76 0.67 5.41 0.61 0.48  3 
68.5 -13.88 0.77 0.67 5.44 0.61 0.48  3 
69.0 -13.85 0.78 0.67 5.48 0.61 0.49  3 
69.5 -13.81 0.79 0.67 5.51 0.62 0.49  3 
70.0 -13.78 0.79 0.67 5.54 0.62 0.49  3 
70.5 -13.75 0.80 0.67 5.57 0.62 0.49  2 

